Wavenumber-explicit $hp$-FEM analysis of Maxwell's equations with impedance boundary conditions in piecewise smooth media

We consider the time-harmonic Maxwell equations with impedance boundary conditions on a bounded Lipschitz domain $\Omega$ with analytic boundary $\Gamma$. We suppose that $\Omega$ consists of multiple subdomains, and that the permeability and permittivity tensors are analytic on every subdomain, but may jump across subdomain interfaces. Under these conditions we show that for any wavenumber $k\in\mathbb{C}$ with $|k|\geq 1$ for which Maxwell's equations are polynomially well-posed, a Galerkin discretization based on N\'{e}d\'{e}lec elements of order $p$ on a mesh with mesh width $h$ is quasi-optimal, provided that there holds the wavenumber-explicit scale resolution condition a) that $|k|h/p$ is sufficiently small and b) that $p/\log |k|$ is bounded from below.

==> plotdata_ball/data_p1_k10.csv <==
2972,1.43774853925649,0.99664185250133
4540,1.65584094561742,1.05276497553004
6770,1.89174628406857,0.969763434761011
10006,2.15486549082122,0.940536636327643
19630,2.69757441051888,0.688143368087045
43166,3.5079005201515,0.42880716375885
57264,3.85443352750065,0.384793467930541
92260,4.51860609118234,0.308017774788706
211208,5.95529740306558,0.181598713674107
412036,7.44123558312941,0.117906758638703
626476,8.55660490742764,0.103029742212975
838534,9.42989576482564,0.090676941885501
1920898,12.4308674265159,0.057471502392714
3563418,15.2740986000672,0.041463404938303
5414086,17.5593478932395,0.037576300411826
7023460,19.1506581726082,0.034204425860581
21528884,27.8189353942218,0.021336662137997


==> plotdata_ball/data_p1_k20.csv <==
2972,0.718874269628243,0.949745057652008
4540,0.82792047280871,0.978089499714196
6770,0.945873142034287,1.05670080901162
10006,1.07743274541061,1.06207804828028
19630,1.34878720525944,1.08625130791251
43166,1.75395026007575,1.05510268101327
57264,1.92721676375033,1.03029842397378
92260,2.25930304559117,0.989724250827524
211208,2.97764870153279,0.914233007545631
412036,3.7206177915647,0.677702681143944
626476,4.27830245371382,0.604219013793049
838534,4.71494788241282,0.528339592644416
1920898,6.21543371325794,0.303203039004186
3563418,7.6370493000336,0.19742386773505
5414086,8.77967394661976,0.173964657143462
7023460,9.57532908630408,0.152289787242911
21528884,13.9094676971109,0.077756023392838
26240284,14.8579712859597,0.068630806440508
54038936,18.9033569058539,0.054281758353541


==> plotdata_ball/data_p1_k30.csv <==
2972,0.479249513085496,0.888668796492016
6770,0.630582094689524,0.934622377213352
6770,0.630582094689524,0.934622377213352
10006,0.718288496940405,0.975018975745344
19630,0.899191470172959,1.03272062031577
43166,1.16930017338383,1.04845564616681
57264,1.28481117583355,1.09427738286065
92260,1.50620203039411,1.15666487578201
211208,1.98509913435519,1.06218243494155
412036,2.48041186104314,0.973325566051876
626476,2.85220163580921,0.9691301919382
838534,3.14329858827521,0.976979633855111
1920898,4.14362247550529,0.770063208770962
3563418,5.0913662000224,0.545107759178529
5414086,5.85311596441317,0.486359587766325
7023460,6.38355272420272,0.428733608229714
21528884,9.27297846474062,0.21106555739107
26240284,9.90531419063978,0.178332366194768
54038936,12.602237937236,0.126183472879671
110878992,16.0138283229275,0.079118144312304


==> plotdata_ball/data_p2_k10.csv <==
DOFs,DOFs per wavelength,error_k
11019,2.22525982741918,0.63631812268183
16926,2.56754528492553,0.453382372615777
25218,2.93249229791084,0.334204457682398
37470,3.34627193501762,0.237107157349862
75393,4.22451647653349,0.084797566552965
168984,5.52860033007174,0.033775354349745
223410,6.06784114979199,0.028341747286702
362061,7.12733626064268,0.020670515134809
839583,9.43382637014311,0.011512723312607
1646769,11.808939410044,0.006981929451147
2512434,13.5945515949556,0.005759741312779
3357777,14.9744409180693,0.004892429684899


==> plotdata_ball/data_p2_k20.csv <==
DOFs,DOFs per wavelength,error_k
11019,1.11262991370959,1.07039811697482
16926,1.28377264246277,1.10684564005854
25218,1.46624614895542,1.0629271878234
37470,1.67313596750881,1.00093940983279
75393,2.11225823826675,0.839937080049692
168984,2.76430016503587,0.357583516300775
223410,3.03392057489599,0.289344686684474
362061,3.56366813032134,0.179664553584913
839583,4.71691318507156,0.063409129209872
1646769,5.90446970502201,0.028188222028991
2512434,6.79727579747778,0.022590630512738
3357777,7.48722045903465,0.018602347518544
7732944,9.88746500467358,0.009358967062668
14360430,12.1532515133846,0.005960501870281


==> plotdata_ball/data_p2_k30.csv <==
DOFs,DOFs per wavelength,error_k
11019,0.741753275806394,0.954156078233324
16926,0.855848428308511,0.984306157274256
25218,0.977497432636947,1.02311221147488
37470,1.11542397833921,1.05962955626058
75393,1.4081721588445,1.05201494881558
168984,1.84286677669058,0.944104141853278
223410,2.02261371659733,0.914387134625535
362061,2.37577875354756,0.760094228656746
839583,3.1446087900477,0.308805446968633
1646769,3.93631313668134,0.119457481734944
2512434,4.53151719831852,0.091953295549957
3357777,4.9914803060231,0.071609519881686
7732944,6.59164333644905,0.027017409610717
14360430,8.10216767558974,0.016555646192588


==> plotdata_brick/data_p1_k10.csv <==
1410,1.1213461704541,0.417099510666583
2154,1.29146279589627,0.35752162335891
2918,1.4289874978563,0.343775256355267
4140,1.60570877363124,0.294966529865259
10294,2.17534455280455,0.17398269112295
16838,2.56308790793909,0.13534267608576
21176,2.76661021481241,0.133646704078079
30990,3.1410428331983,0.114129329519055
67986,4.08137496910624,0.078611276617557
119426,4.92454709947983,0.059863109162112
173384,5.57617428527162,0.055227066671685
229458,6.12210914530975,0.050251722883739
528012,8.08254127168992,0.036030931487966
947384,9.82144408781492,0.027909073583786
1414944,11.2265526462417,0.025845537816378
1837478,12.2482502012703,0.023612613018824
4860532,16.9392665604774,0.016275339468014
6669976,18.8238342643643,0.014628328717676


==> plotdata_brick/data_p1_k20.csv <==
2154,0.645731397948135,0.863776271298559
2154,0.645731397948135,0.863776271298559
2918,0.71449374892815,0.824987861840767
4140,0.80285438681562,0.846777257436304
10294,1.08767227640227,0.6163318646034
16838,1.28154395396955,0.489396065753589
21176,1.3833051074062,0.480454375549732
30990,1.57052141659915,0.408154938068807
67986,2.04068748455312,0.260614057830483
119426,2.46227354973991,0.182851321751644
173384,2.78808714263581,0.162904926769753
229458,3.06105457265488,0.143750216719261
528012,4.04127063584496,0.091627382398413
947384,4.91072204390746,0.065159548895145
1414944,5.61327632312086,0.059125948825735
1837478,6.12412510063514,0.053117181969148
4860532,8.46963328023868,0.033919397413793
6669976,9.41191713218213,0.030022862498022
12978272,11.750119811665,0.024030822629353
28294306,15.2359551780153,0.017645113774564
38548450,16.8903627815119,0.015732715001136


==> plotdata_brick/data_p1_k40.csv <==
2154,0.322865698974068,0.876185234288308
2154,0.322865698974068,0.876185234288308
4140,0.40142719340781,0.900260398506519
4140,0.40142719340781,0.900260398506519
10294,0.543836138201137,0.980744039954332
16838,0.640771976984772,1.05454365815866
21176,0.691652553703102,1.03627134039903
30990,0.785260708299574,1.05164144186529
67986,1.02034374227656,0.996387079941255
119426,1.23113677486996,0.858512968802368
173384,1.3940435713179,0.786911229799107
229458,1.53052728632744,0.715870121638276
528012,2.02063531792248,0.465651253034899
947384,2.45536102195373,0.313765287871726
1414944,2.80663816156043,0.276076024178546
1837478,3.06206255031757,0.241321735348545
4860532,4.23481664011934,0.127102980644207
6669976,4.70595856609106,0.107212488888332
12978272,5.87505990583249,0.07806615990274
28294306,7.61797758900766,0.049744351589367
38548450,8.44518139075596,0.042180709202658
65348102,10.0697263396134,0.033197317502454
98247928,11.5358024110198,0.028814816811678


==> plotdata_brick/data_p2_k10.csv <==
5187,1.73103327405593,0.070075833774687
7941,1.99507119676064,0.055839217469417
10701,2.20364409829357,0.051886633280938
15195,2.47685301492663,0.040437174499909
39621,3.40911625031668,0.017110290085752
65034,4.02142668600972,0.012003421663498
81201,4.33032467025941,0.011455900700907
119427,4.9245608444861,0.00890518748486
266676,6.43667099011359,0.00508887109849
470898,7.77992867194713,0.003163218356634
685530,8.81743272959958,0.002736965897848
904455,9.6707982075011,0.002308034226093
2105199,12.8163507679856,0.001280501521908
3788643,15.5893459470132,0.00077855978013


==> plotdata_brick/data_p2_k20.csv <==
5187,0.865516637027963,0.399140783659805
7941,0.99753559838032,0.34043708095614
10701,1.10182204914679,0.32433523250906
15195,1.23842650746331,0.242071381480438
39621,1.70455812515834,0.08061950480476
65034,2.01071334300486,0.049955718329835
81201,2.1651623351297,0.049542781284875
119427,2.46228042224305,0.036659118735163
266676,3.2183354950568,0.019627786702658
470898,3.88996433597356,0.011810027295909
685530,4.40871636479979,0.010229357094477
904455,4.83539910375055,0.008749665508046
2105199,6.40817538399281,0.004833347256736
3788643,7.79467297350659,0.002873092514768
5678457,8.92031350909338,0.002491591858667
7359714,9.72576228211276,0.002126565809586
19583025,13.477104539215,0.001050160616108


==> plotdata_brick/data_p2_k40.csv <==
5187,0.432758318513981,0.949259451020743
7941,0.49876779919016,0.97061609807074
15195,0.619213253731657,0.966188449936447
15195,0.619213253731657,0.966188449936447
39621,0.852279062579169,0.736477247512825
65034,1.00535667150243,0.490069359317315
81201,1.08258116756485,0.482406384290163
119427,1.23114021112152,0.34908732772873
266676,1.6091677475284,0.147184780488343
470898,1.94498216798678,0.069190279155964
685530,2.20435818239989,0.055531829695432
904455,2.41769955187527,0.045577897825978
2105199,3.20408769199641,0.021534747194928
3788643,3.89733648675329,0.01198628550079
5678457,4.46015675454669,0.010332345048131
7359714,4.86288114105638,0.008761512566692
19583025,6.7385522696075,0.004269450682988
26874171,7.48833102073881,0.003321994417111
52536639,9.3632676347405,0.002258252735418
114550554,12.1415017458562,0.001362486135892

